A Multi-Instrument Investigation of the Frequency Stability of Oscillations Above the Acoustic Cut-Off Frequency with Solar Activity

Below the acoustic cut-off frequency, oscillations are trapped within the solar interior and become resonant. However, signatures of oscillations persist above the acoustic cut-off frequency, and these travelling waves are known as pseudomodes. Acoustic oscillation frequencies are known to be correlated with the solar cycle, but the pseudomode frequencies are predicted to vary in anti-phase. We have studied the variation in pseudomode frequencies with time systematically through the solar cycle. We analyzed Sun-as-a-star data from Variability of Solar Irradiance and Gravity Oscillations (VIRGO), and Global Oscillations at Low Frequencies (GOLF), as well as the decomposed data from Global Oscillation Network (GONG) for harmonic degrees $0\le l \le 200$. The data cover over two solar cycles (1996--2021, depending on instrument). We split them into overlapping 100-day long segments and focused on two frequency ranges, namely $5600$--$6800\,\rm\mu Hz$ and $5600$--$7800\,\rm\mu Hz$. The frequency shifts between segments were then obtained by fitting the cross-correlation function between the segments' periodograms. For VIRGO and GOLF, we found no significant variation of pseudomode frequencies with solar activity. However, in agreement with previous studies, we found that the pseudomode frequency variations are in anti-phase with the solar cycle for GONG data. Furthermore, the pseudomode frequency shifts showed a double-peak feature at their maximum, which corresponds to solar activity minimum, and is not seen in solar activity proxies. An, as yet unexplained, pseudo-periodicity in the amplitude of the variation with harmonic degree $l$ is also observed in the GONG data.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
